"Little red dots" cannot reside in the same dark matter halos as comparably luminous unobscured quasars

The James Webb Space Telescope (JWST) has uncovered a new population of candidate broad-line AGN emerging in the early Universe, named ''little red dots'' (LRDs) because of their compactness and red colors at optical wavelengths. LRDs appear to be surprisingly abundant ($\approx 10^{-5}\,\mathrm{cMpc}^{-3}$) given that their inferred bolometric luminosities largely overlap with the ones of the UV-luminous quasars identified at high $z$ in wide-field spectroscopic surveys. In this work, we investigate how the population of LRDs and/or other UV-obscured AGN relates to the one of unobscured, UV-selected quasars. By comparing their number densities, we infer an extremely large and rapidly evolving obscured:unobscured ratio, ranging from $\approx20:1$ at $z\approx4$ to $\approx2300:1$ at $z\approx7$, and possibly extending out to very high ($\approx10^{47}\,\mathrm{erg}\,\mathrm{s}^{-1}$) bolometric luminosities. This large obscured:unobscured ratio is incompatible with the UV-luminous duty cycle measured for unobscured quasars at $z\approx4-6$, suggesting that LRDs are too abundant to be hosted by the same halos as unobscured quasars. This implies that either (a) the bolometric luminosities of LRDs are strongly overestimated (possibly because LRDs are dominated by stellar galaxy light) or (b) LRDs follow different scaling relations than the ones of UV-selected quasars, representing a new population of accreting SMBHs emerging in the early Universe. A direct comparison between the clustering of LRDs and the one of faint UV-selected quasars will ultimately confirm these findings, and shed light on key properties of LRDs such as their host mass distribution and duty cycle. We provide a mock analysis for the clustering of LRDs and show that it is feasible with current and upcoming JWST surveys.

==> other_versions/referee_reply.txt <==
Dear Editor,

We would like to thank the referee for their constructive report and the interesting objections and questions raised. We have addressed all of them at our best. Below we reply to each specific point made by the referee. Changes in the manuscript are highlighted in bold red font. 

Major comments:

R: As the authors mentioned in the text, there are several clustering measurements for faint quasars at high redshifts (Arita et al. 2023, He et al. 2018, PASJ, 70, S33). If they employ the measurements from these studies, does their conclusion change?

A: The Arita et al. measurement is discussed explicitly in the text (see page 8, top of right column). The authors find a halo mass of log M/Msun~12.85 for faint z~6 unobscured quasars, which - taken at face value - would imply a UV-luminous quasar duty cycle larger than unity. Such large inferred halo masses and duty cycles make our conclusions even more compelling, as Little Red Dots are far more abundant than log M/Msun~12.85 halos where faint quasars are supposed to live according to Arita+ (see Fig. 3, right in our paper). 
However, the work of Arita+23 has been reanalyzed in detail in Pizzati+24b (https://arxiv.org/pdf/2403.12140; see their Appendix C). In that paper, it is shown that the findings of Arita+ strongly depend on their assumption that the correlation function is well described by a power-law shape at large distances. By employing a more realistic model for the correlation function, Pizzati+24b show that the Arita+23 inferred halo mass and duty cycle are not reliable. For this reason, we do not employ the Arita+23 results in our work, and we speculate on the halo mass of faint quasars by using theoretical arguments based on extrapolating the results for the bright z~6 quasar population. A definitive measurement of the halo mass of z~6 faint unobscured quasars will come from future targeted surveys with JWST.
He et al. 2018 analyzed a photometric sample of unobscured quasars at z~4, and found a faint UV-luminous duty cycle of ~1% by cross-correlating quasars with photometrically-selected LBGs. A ~1% duty cycle is comparable to the one found by Eilers+24 for z~6 bright quasars, but significantly smaller than that of bright quasars at z~4 found by Shen+07. The incompatibility between the results of Shen+07 and He+18 has been discussed in He+18 and many other works. In our analysis, we have built our discussion upon the results of Shen+07 because they are based on the autocorrelation function of a large sample of spectroscopically-selected quasars (from SDSS). The measurement of He+18, on the other hand, is based on cross-correlating two photometrically-selected samples (quasars and LBGs) and hence it may be subject to significant degrees of contamination and/or systematics in the redshift distribution which have a direct effect on the measured clustering (see also Sec. 4.3 in He+18). However, we agree with the referee that we should mention the results from He+18 in our manuscript (and acknowledge the tension between Shen+07, He+18, and other clustering measurements at the same redshifts). We have added a small paragraph addressing this point in Sec. 3.1.




R: The authors discuss that the LRDs cannot reside in the same dark matter halos as the unobscured quasars based on the number density arguments. However, if the LRDs reside in subhalos of the massive dark matter halos hosting the quasars, like satellite galaxies in massive halos, the LRDs can be in the same halos as the quasars while keeping the significant difference in the number densities between the LRDs and quasars.

A: Yes, that is a very important point. However, the population model underlying our framework is built on subhalo properties, and the QHMF/HMF distributions in Figure 2 are to be intended as subhalo mass distributions. For this reason, it is okay to assume a maximum occupation fraction of unity (i.e., at most one accreting SMBH at the center of each central/satellite subhalo) and conclude that LRDs cannot live in the same subhalos as bright quasars. Since we populate subhalos only based on their mass, it is still possible that LRDs live in very small subhalos that are satellites of some massive halo (as the referee pointed out), but that would only reinforce the argument that unobscured quasars and LRDs are intrinsically different because they must live in very different host subhalos. We have added a footnote in Sec. 3.2 to stress the fact that our model is based on subhalos and to highlight the implicit assumption that the maximum occupation fraction we assume for each subhalo is unity. 




R: The authors start their discussion from the AGN unified model and the viewing angle effect and argue that if LRDs fit into the AGN unification picture, they are expected to reside in the same halos as unobscured quasars whose bolometric luminosities are comparable to those of the LRDs. However, this argument is valid when the black hole masses of the LRDs are similar to those of the unobscured quasars. Several JWST studies show that the black hole masses of the LRDs are significantly smaller than the unobscured quasars including faint quasars. Thus the starting point of the argument is not well motivated, and the conclusion (the number density of the LRDs is too high to reside in the same dark matter halos of the quasars) does not sound surprising. Is there any strong motivation to think that the LRDs could be in the same dark matter halos of the quasars even with the different black hole masses?

A: While we agree with the referee's point, we note that according to the argument discussed in the text quasars and LRDs should have the same BH masses only at fixed bolometric luminosity. To our knowledge, there is no concluding evidence that LRDs have smaller black hole masses compared to *equally luminous* unobscured quasars. To the contrary, several studies (e.g., Kokorev+23, Furtak+24, Greene+24) have measured the Eddington ratios of LRDs and found values (eta_Edd~0.1-0.4) that are entirely compatible with the ones found for unobscured quasars. If quasars and LRDs have the same Eddington ratios, then they have the same black hole masses if Lbol is also the same. 
For completeness, we note that several studies argue that the Eddington ratios of LRDs are actually much larger than what is directly observed, because the peculiar SED properties of LRDs may hint at the presence of super-Eddington accretion. However, these studies are highly speculative and far from conclusive. In fact, as we suggest in Sec. 4 and 5 of the manuscript, a possible way to support the super-Eddington origin of LRD emission is to measure a very small duty cycle from LRD clustering. This is directly connected to the main argument of our paper, as it would confirm that LRDs and quasars live in extremely different environments, and that their black hole masses are also intrinsically different (even at fixed Lbol).



Minor comments:

R: Page 7: Please clarify the values of the parameters in Equation 8 used in this study. Does the choice of the parameter change the conclusion?

A: We believe the referee meant Equation 1 and 2 here (Equation 8 is never defined in the paper). We have added the values of the inferred parameters at z~6 and z~4 in a Table. The specific values of the parameters determine the QHMF distributions (Fig. 2) which is the fundamental quantity on which we base the argument presented in the paper. So a very different choice of parameters would inevitably affect our conclusions. However, we note that these parameters are inferred from combining the quasar correlation function and quasar luminosity function (as well as the galaxy correlation and luminosity function in the case of the Eilers+24 data at z~6) and hence their value and the resulting uncertainties on the QHMFs are quite well constrained. A much more detailed discussion of the parameters and their inference can be found in Pizzati+24a and Pizzati+24b. In general, as long as the parameters conspire to give QHMFs similar to those in Fig. 2 (which are compatible with the measured clustering), our argument is valid.



R: Page 8: "This mild dependence is driven by two factors: a steep Lbol-Mh relation and a large scatter around this relation." Why the steep Lbol-Mh relation is inferred?

A: The steepness in the Lbol-Mh relation (gamma) is essentially constrained by two main factors: the measured clustering of quasars and the shape of the quasar luminosity function. These two quantities are sensitive to the combination of log10 L_ref, gamma, and sigma (the scatter in the L-M relation). From the corner plots in Fig. 1 (left) in Pizzati+24b, we can see that the gamma parameter is inferred to be in the range 2.8-3.4 for a large combination of log10 L_ref and sigma values. We have added a footnote clarifying this point in Sec. 3.1



R: Page 12: "We point out that, for the same reason, large duty cycles of >~50% are not to be expected, because they would imply that almost all LRDs shine above the observational threshold. This is unlikely because of the limited luminosity range probed by the survey." It would be helpful for readers to discuss this point with some numbers, which makes the argument much clearer.

A: We thank the referee for this suggestion. Indeed, this argument deserved a more clear explanation. We have added a few sentences in the manuscript (Sec. 4) to elaborate on the argument with some numbers.




